Packet Loss Recovery in Broadcast for Real-Time Applications in Dense Wireless Networks

Packet loss recovery in wireless broadcast is challenging, particularly for real-time applications which have strict and short delivery deadline. To recover the maximum number of lost packets within a short time, existing packet recovery solutions often rely on instantly decodable network coding (IDNC). Some of these solutions can recover nearly the maximum number of lost packets possible at the cost of collecting feedback from all (or a large percentage of) users. This is impractical in dense networks. In addition, their runtime grows with the number of users, which is not desirable due to the urgent delivery deadline of real-time applications. In this work, we introduce RIDNC, a random encoding approach to IDNC. We propose RACE, a light RIDNC encoder that can recover nearly as many lost packets as the optimal RIDNC encoder. We compare RACE with the CrowdWiFi encoder, a high performing packet loss recovery solution used in CrowdWiFi, a commercial system for broadcasting live video in dense networks. We show that RACE is up to two orders of magnitude faster than the CrowdWiFi encoder, and recovers more lost packets in practice, where there is not enough time to collect feedback from many users.

==> Data/CROWD.M10.N100.E20.P1.dat <==
1 5.242
2 9.241
3 11.984
4 14.465
5 15.448
6 17.114
7 18.197
8 19.245
9 20.298
10 20.561
11 21.239
12 21.639
13 21.89
14 22.874
15 22.795
16 23.007
17 23.365
18 23.623
19 23.741
20 24.285
21 24.393
22 24.672
23 24.98
24 24.823
25 25.623
26 25.442
27 25.793
28 25.911
29 25.873
30 25.868
31 26.409
32 26.306
33 26.667
34 26.996
35 26.715
36 26.916
37 26.846
38 27.461
39 27.296
40 27.416
41 27.356
42 27.433
43 27.756
44 28.225
45 27.962
46 27.959
47 27.911
48 28.556
49 28.207
50 28.456


==> Data/CROWD.M10.N1000.E20.P1.dat <==
1 4.7838
2 8.5018
3 10.9027
4 13.3163
5 14.5218
6 15.9207
7 16.6594
8 17.3645
9 18.0284
10 18.5933
11 19.0405
12 19.307
13 19.6431
14 19.8641
15 20.1298
16 20.3748
17 20.5829
18 20.592
19 20.9993
20 21.1451
21 21.3528
22 21.5291
23 21.8288
24 21.8084
25 21.7796
26 21.7784
27 21.9628
28 22.1341
29 22.3368
30 22.3312
31 22.3305
32 22.5065
33 22.6654
34 22.777
35 22.9395
36 22.8888
37 22.7898
38 23.0481
39 23.0428
40 23.1673
41 23.2865
42 23.3585
43 23.3796
44 23.6796
45 23.5879
46 23.6012
47 23.5686
48 23.8676
49 23.6248
50 23.5755
51 23.7808
52 23.8567
53 23.8137
54 24.0376
55 23.9217
56 24.0192
57 24.142
58 24.0012
59 24.0549
60 24.0675
61 24.2896
62 24.2753
63 24.2943
64 24.252
65 24.2401
66 24.3883
67 24.3975
68 24.4936
69 24.4317
70 24.5773
71 24.6161
72 24.594
73 24.6438
74 24.7252
75 24.8077
76 24.6205
77 24.8707
78 24.7852
79 24.7941
80 24.7438
81 24.941
82 24.8533
83 24.712
84 24.8409
85 24.9284
86 25.0624
87 25.091
88 24.92
89 24.9983
90 25.1221
91 25.094
92 25.1505
93 25.1935
94 25.1241
95 25.2189
96 25.1326
97 25.2333
98 25.2287
99 25.33
100 25.2363
101 25.5211
102 25.288
103 25.2637
104 25.3498
105 25.3971
106 25.4344
107 25.4097
108 25.4221
109 25.4913
110 25.6502
111 25.5393
112 25.5058
113 25.5344
114 25.6305
115 25.661
116 25.712
117 25.5929
118 25.7904
119 25.498
120 25.7068
121 25.7529
122 25.7363
123 25.7276
124 25.7813
125 25.6864
126 25.6702
127 25.7613
128 25.8161
129 25.768
130 25.7773
131 25.9528
132 25.785
133 25.9716
134 25.8888
135 25.9995
136 25.8865
137 25.8765
138 25.8983
139 25.9992
140 25.9807
141 25.9359
142 25.946
143 25.8997
144 26.1679
145 26.0509
146 25.9828
147 25.878
148 26.196
149 26.1734
150 26.0454
151 26.1056
152 26.144
153 26.2265
154 26.1324
155 26.0135
156 26.0414
157 26.1388
158 26.0885
159 26.1203
160 26.163
161 26.4041
162 26.1789
163 26.1899
164 26.2074
165 26.189
166 26.3866
167 26.3459
168 26.3391
169 26.2726
170 26.3469
171 26.3353
172 26.2831
173 26.3257
174 26.4039
175 26.3931
176 26.3648
177 26.3724
178 26.3344
179 26.3035
180 26.4441
181 26.4214
182 26.5761
183 26.4561
184 26.4426
185 26.4903
186 26.5049
187 26.4742
188 26.4669
189 26.4167
190 26.4575
191 26.48
192 26.5649
193 26.5512
194 26.5868
195 26.635
196 26.5228
197 26.5709
198 26.5592
199 26.5799
200 26.6288
201 26.6104
202 26.5674
203 26.6355
204 26.6289
205 26.6677
206 26.5935
207 26.6425
208 26.674
209 26.6186
210 26.5518
211 26.5919
212 26.7362
213 26.6462
214 26.6229
215 26.672
216 26.7222
217 26.6694
218 26.806
219 26.8512
220 26.833
221 26.8141
222 26.7724
223 26.9342
224 26.8145
225 26.7096
226 26.8137
227 26.7984
228 26.9705
229 26.7562
230 26.7451
231 26.8866
232 26.8808
233 26.7831
234 26.842
235 26.9184
236 26.9278
237 26.9838
238 26.9504
239 26.9133
240 26.9067
241 26.8687
242 26.9162
243 26.8479
244 26.9285
245 26.9902
246 26.9905
247 26.8794
248 26.896
249 26.9682
250 26.9616
251 27.0003
252 26.8976
253 27.0563
254 26.917
255 26.9586
256 26.9995
257 26.9708
258 27.0128
259 26.9762
260 27.0257
261 27.0313
262 27.0097
263 26.9082
264 27.0553
265 27.1014
266 27.03
267 26.9372
268 27.0716
269 27.0439
270 26.9931
271 27.1221
272 27.1754
273 27.1104
274 27.0817
275 27.0716
276 27.1705
277 27.0765
278 27.0905
279 27.1012
280 27.1213
281 27.0591
282 27.1745
283 27.2825
284 27.2439
285 27.2014
286 27.1801
287 27.2413
288 27.2055
289 27.2964
290 27.2114
291 27.1821
292 27.1209
293 27.202
294 27.286
295 27.1561
296 27.1924
297 27.1894
298 27.2132
299 27.1838
300 27.3691
301 27.3011
302 27.2215
303 27.2265
304 27.2398
305 27.2937
306 27.2327
307 27.4088
308 27.3092
309 27.1896
310 27.2603
311 27.3929
312 27.413
313 27.2712
314 27.3225
315 27.3102
316 27.2185
317 27.3142
318 27.2781
319 27.2932
320 27.419
321 27.4247
322 27.4258
323 27.3842
324 27.4361
325 27.521
326 27.366
327 27.4852
328 27.4133
329 27.3891
330 27.3792
331 27.3602
332 27.4484
333 27.3873
334 27.3559
335 27.4438
336 27.4303
337 27.4135
338 27.4146
339 27.4471
340 27.4988
341 27.4652
342 27.4715
343 27.4677
344 27.4706
345 27.5017
346 27.4426
347 27.4599
348 27.4525
349 27.4877
350 27.4264
351 27.6204
352 27.3683
353 27.5649
354 27.5034
355 27.4786
356 27.4932
357 27.6123
358 27.6087
359 27.579
360 27.5247
361 27.5748
362 27.5167
363 27.4739
364 27.403
365 27.5592
366 27.5596
367 27.6077
368 27.6583
369 27.5851
370 27.6154
371 27.5668
372 27.4863
373 27.6403
374 27.63
375 27.5212
376 27.585
377 27.5435
378 27.4495
379 27.5581
380 27.6377
381 27.6054
382 27.5365
383 27.6644
384 27.6686
385 27.6031
386 27.6705
387 27.5897
388 27.6318
389 27.5709
390 27.6255
391 27.6769
392 27.6951
393 27.6719
394 27.6688
395 27.5851
396 27.6471
397 27.7404
398 27.6671
399 27.6292
400 27.6387
401 27.6612
402 27.6885
403 27.7219
404 27.7039
405 27.7314
406 27.6341
407 27.632
408 27.6289
409 27.6285
410 27.6742
411 27.803
412 27.6759
413 27.6879
414 27.7808
415 27.7393
416 27.7457
417 27.7516
418 27.6841
419 27.7851
420 27.7911
421 27.7262
422 27.6825
423 27.7728
424 27.6576
425 27.7243
426 27.7505
427 27.6723
428 27.8519
429 27.7878
430 27.8454
431 27.9087
432 27.8575
433 27.6829
434 27.7998
435 27.7424
436 27.9704
437 27.774
438 27.834
439 27.8649
440 27.7929
441 27.7754
442 27.9003
443 27.8474
444 27.913
445 27.773
446 27.8595
447 27.8877
448 27.8789
449 27.8136
450 27.8561
451 27.8272
452 27.8941
453 27.8599
454 27.91
455 27.9009
456 27.7696
457 27.9647
458 27.9343
459 27.8124
460 27.8659
461 27.9294
462 27.919
463 27.9803
464 27.876
465 27.9626
466 27.8534
467 27.9451
468 27.898
469 27.9153
470 27.9092
471 27.9778
472 27.9214
473 27.8563
474 27.8212
475 27.9613
476 27.9048
477 28.0005
478 27.8726
479 27.9281
480 27.9545
481 27.9686
482 28.0278
483 28.0214
484 27.8965
485 27.948
486 27.9538
487 27.9918
488 27.9648
489 27.9579
490 27.99
491 28.0535
492 27.9573
493 27.9842
494 27.9373
495 28.0009
496 28.0228
497 27.9921
498 28.0292
499 28.0251
500 27.973


==> Data/CROWD.M10.N500.E20.P1.dat <==
1 5.0104
2 8.3492
3 10.9862
4 12.9226
5 14.8706
6 16.1986
7 16.7966
8 17.3944
9 18.3718
10 18.611
11 19.3294
12 19.626
13 20.0778
14 19.8384
15 20.4826
16 20.5962
17 20.7102
18 21.1224
19 21.3124
20 21.6256
21 21.6592
22 21.8862
23 21.9206
24 22.0858
25 22.273
26 22.3546
27 22.505
28 22.4736
29 22.543
30 22.7122
31 22.7488
32 23.1732
33 22.7906
34 23.2356
35 23.3388
36 23.411
37 23.1712
38 23.5458
39 23.4192
40 23.5004
41 23.761
42 23.7964
43 23.7852
44 23.906
45 23.9962
46 24.351
47 23.9292
48 24.02
49 24.2516
50 24.317
51 24.295
52 24.4892
53 24.4302
54 24.4604
55 24.5772
56 24.5278
57 24.5946
58 24.478
59 24.8388
60 24.8194
61 24.758
62 24.9208
63 24.8874
64 24.8564
65 24.9914
66 24.8986
67 24.8882
68 25.1664
69 25.0242
70 24.975
71 25.1568
72 25.2576
73 25.2592
74 25.4368
75 25.252
76 25.505
77 25.3932
78 25.435
79 25.2076
80 25.476
81 25.495
82 25.6738
83 25.6408
84 25.8522
85 25.6766
86 25.686
87 25.6778
88 25.6456
89 25.823
90 25.8048
91 25.8954
92 25.87
93 25.9178
94 25.8206
95 26.0116
96 25.9516
97 26.0638
98 25.9488
99 26.033
100 26.0092
101 26.173
102 26.0976
103 25.9476
104 26.0422
105 26.14
106 26.145
107 26.2144
108 26.1632
109 26.3516
110 26.3478
111 26.2416
112 26.3488
113 26.4478
114 26.367
115 26.3796
116 26.4446
117 26.3424
118 26.3474
119 26.4874
120 26.6102
121 26.3668
122 26.4574
123 26.4536
124 26.5798
125 26.4428
126 26.4472
127 26.3644
128 26.7342
129 26.63
130 26.6506
131 26.5466
132 26.6918
133 26.6424
134 26.5536
135 26.736
136 26.7604
137 26.5746
138 26.8304
139 26.6708
140 26.7272
141 26.7894
142 26.8068
143 26.9266
144 26.924
145 26.835
146 26.7684
147 26.9814
148 26.9214
149 26.902
150 26.7818
151 26.8508
152 27.0044
153 26.9976
154 26.9854
155 26.9982
156 27.1032
157 27.0012
158 27.1598
159 27.0794
160 27.129
161 26.933
162 27.1582
163 27.2224
164 27.1894
165 27.2206
166 27.2256
167 27.2766
168 27.2726
169 27.1916
170 27.2016
171 27.2052
172 27.193
173 27.179
174 27.3602
175 27.377
176 27.2844
177 27.2614
178 27.233
179 27.3276
180 27.3872
181 27.415
182 27.4012
183 27.4682
184 27.3826
185 27.2368
186 27.3326
187 27.51
188 27.3252
189 27.4484
190 27.516
191 27.5082
192 27.5156
193 27.6156
194 27.5272
195 27.5074
196 27.411
197 27.587
198 27.4152
199 27.5744
200 27.5518
201 27.6894
202 27.5456
203 27.5556
204 27.7506
205 27.5314
206 27.5676
207 27.4298
208 27.692
209 27.6272
210 27.4728
211 27.6806
212 27.6728
213 27.729
214 27.7526
215 27.7736
216 27.8078
217 27.8678
218 27.758
219 27.799
220 27.7212
221 27.8608
222 27.8874
223 27.7582
224 27.8962
225 27.7836
226 27.7366
227 27.7664
228 27.8928
229 27.898
230 27.8208
231 27.8424
232 27.8456
233 27.832
234 27.9382
235 27.8648
236 28.0518
237 27.952
238 28.0098
239 27.9954
240 27.9338
241 27.9866
242 27.9902
243 27.8798
244 28.027
245 28.0646
246 27.9908
247 28.0372
248 28.1368
249 28.0252
250 27.9644


==> Data/CROWD.M20.N100.E20.P1.dat <==
1 7.068
2 11.734
3 15.138
4 17.324
5 19.269
6 20.578
7 21.923
8 22.58
9 23.319
10 24.037
11 24.43
12 25.165
13 25.955
14 25.761
15 26.005
16 26.836
17 27.192
18 27.291
19 27.54
20 27.929
21 28.197
22 28.436
23 28.53
24 29.154
25 29.223
26 28.981
27 29.332
28 29.715
29 29.481
30 30.156
31 30.123
32 30.236
33 30.577
34 30.588
35 30.857
36 31.129
37 31.067
38 31.09
39 31.095
40 31.383
41 31.512
42 31.559
43 31.723
44 32.019
45 31.85
46 32.269
47 32.421
48 32.181
49 32.551
50 32.685
51 32.733
52 32.692
53 32.991
54 33.1
55 33.143
56 33.11
57 33.415
58 33.28
59 33.33
60 33.87
61 33.683
62 33.978
63 33.835
64 34.126
65 34.157
66 34.247
67 34.515
68 34.304
69 34.552
70 34.139
71 34.724
72 34.852
73 34.707
74 35.101
75 35.091
76 35.049
77 35.313
78 35.275
79 35.335
80 35.134
81 35.443
82 35.659
83 35.695
84 35.507
85 35.833
86 35.868
87 36.033
88 35.84
89 35.991
90 36.317
91 36.181
92 36.219
93 36.325
94 36.21
95 36.606
96 36.542
97 36.652
98 36.689
99 36.712
100 36.864


==> Data/CROWD.M20.N1000.E20.P1.dat <==
1 6.61
2 10.7531
3 13.4985
4 15.6971
5 17.1864
6 18.4517
7 19.151
8 19.9938
9 20.6355
10 21.1599
11 21.5412
12 21.9271
13 22.2557
14 22.4293
15 22.5883
16 22.8358
17 23.0014
18 23.2507
19 23.3476
20 23.4147
21 23.7295
22 23.7617
23 23.9779
24 23.9751
25 23.8661
26 24.1266
27 24.0986
28 24.1142
29 24.2113
30 24.4747
31 24.6324
32 24.8339
33 24.6613
34 24.7838
35 24.8114
36 24.8497
37 24.8993
38 25.0582
39 24.9509
40 25.0471
41 25.2597
42 25.2935
43 25.2908
44 25.5364
45 25.4462
46 25.4625
47 25.6425
48 25.6009
49 25.4378
50 25.5608
51 25.6216
52 25.7052
53 25.7066
54 25.8272
55 25.6481
56 25.733
57 25.7299
58 25.8788
59 25.834
60 25.8198
61 26.1056
62 25.8632
63 25.9623
64 26.0141
65 26.014
66 26.132
67 26.2249
68 26.0993
69 26.2076
70 26.2564
71 26.2494
72 26.3209
73 26.3209
74 26.3642
75 26.3918
76 26.2946
77 26.4899
78 26.5301
79 26.3966
80 26.579
81 26.5807
82 26.4469
83 26.4773
84 26.5481
85 26.6375
86 26.5834
87 26.5706
88 26.6337
89 26.7682
90 26.7068
91 26.6191
92 26.72
93 26.6726
94 26.8019
95 26.837
96 26.8278
97 26.9163
98 26.9384
99 26.771
100 26.9199
101 26.8826
102 26.9958
103 26.9073
104 27.0661
105 26.9132
106 27.0937
107 26.9288
108 27.0485
109 27.0604
110 27.0334
111 27.0342
112 27.1492
113 27.0545
114 26.9728
115 27.0786
116 27.1977
117 27.1814
118 27.2205
119 27.2314
120 27.2301
121 27.2236
122 27.2063
123 27.3117
124 27.2647
125 27.2866
126 27.2989
127 27.2494
128 27.2726
129 27.3181
130 27.236
131 27.3695
132 27.3575
133 27.3542
134 27.4171
135 27.3047
136 27.4316
137 27.4288
138 27.384
139 27.4186
140 27.3629
141 27.4063
142 27.724
143 27.4928
144 27.4989
145 27.5268
146 27.5656
147 27.5134
148 27.4837
149 27.5664
150 27.5789
151 27.5644
152 27.5741
153 27.6709
154 27.6808
155 27.695
156 27.6794
157 27.6802
158 27.6132
159 27.7185
160 27.6348
161 27.6879
162 27.7632
163 27.6863
164 27.6388
165 27.7606
166 27.6033
167 27.7447
168 27.8097
169 27.8917
170 27.7223
171 27.7522
172 27.8233
173 27.9023
174 27.752
175 27.8681
176 27.8326
177 27.8233
178 27.8664
179 27.7569
180 27.9419
181 27.9288
182 27.8675
183 27.8767
184 27.7927
185 27.96
186 27.9464
187 28.0055
188 27.925
189 27.9358
190 28.0401
191 27.976
192 27.9316
193 28.1198
194 27.999
195 27.9847
196 28.0566
197 28.0622
198 27.9859
199 28.035
200 27.9725


==> Data/CROWD.M20.N500.E20.P1.dat <==
1 6.6224
2 11.1234
3 13.698
4 15.7694
5 17.2874
6 18.647
7 19.739
8 20.3222
9 20.9188
10 21.5158
11 21.873
12 22.2206
13 22.55
14 22.9978
15 23.0814
16 23.4468
17 23.6226
18 23.4238
19 23.7634
20 24.0268
21 24.2418
22 24.2262
23 24.3726
24 24.5462
25 24.4412
26 24.6494
27 24.7812
28 24.912
29 24.837
30 25.0446
31 25.2198
32 25.1152
33 25.3878
34 25.523
35 25.482
36 25.5408
37 25.5838
38 25.7486
39 25.5774
40 25.6368
41 25.9926
42 25.9866
43 26.02
44 25.9582
45 26.1554
46 26.1342
47 26.2868
48 26.0844
49 26.299
50 26.4104
51 26.3656
52 26.4322
53 26.4732
54 26.4046
55 26.5844
56 26.7008
57 26.872
58 26.5234
59 26.8142
60 26.8062
61 26.7934
62 26.8008
63 26.9488
64 26.9766
65 26.9782
66 26.9054
67 27.1964
68 27.0176
69 27.0996
70 27.2008
71 27.2052
72 27.1936
73 27.2584
74 27.3258
75 27.4996
76 27.4444
77 27.3086
78 27.408
79 27.5182
80 27.4312
81 27.6368
82 27.5544
83 27.4836
84 27.6272
85 27.5964
86 27.6856
87 27.7216
88 27.6264
89 27.8602
90 27.824
91 27.6832
92 27.9062
93 27.7792
94 27.8206
95 27.761
96 27.9216
97 27.8556
98 27.8794
99 27.934
100 27.9964


==> Data/OPT.RIDNC.M20.E10.P1.dat <==
10 32.0000
100 29.4470
200 29.3095
300 29.1270
400 29.0310
500 28.9714
600 28.9687
700 29.0469
800 28.9016
900 28.9556
1000 28.9672


==> Data/OPT.RIDNC.M20.E10.P2.dat <==
10 48.2100
100 44.0120
200 43.4560
300 43.4273
400 43.2302
500 43.2390
600 43.0658
700 43.2403
800 42.8841
900 42.8372
1000 42.9475


==> Data/OPT.RIDNC.M20.E10.P3.dat <==
10 60.6600
100 56.0670
200 55.6940
300 55.6603
400 55.3785
500 55.3618
600 55.2378
700 55.4890
800 55.0752
900 55.1842
1000 55.2027


==> Data/OPT.RIDNC.M20.E10.P4.dat <==
10 70.3300
100 65.4250
200 65.1690
300 65.1390
400 64.7825
500 64.9364
600 64.8445
700 65.1059
800 64.6384
900 64.7227
1000 64.7573


==> Data/OPT.RIDNC.M20.E20.P1.dat <==
10 29.9900
100 28.0400
200 27.7975
300 27.7173
400 27.8020
500 27.8374
600 27.7445
700 27.8516
800 27.8229
900 27.6856
1000 27.7386


==> Data/OPT.RIDNC.M20.E20.P2.dat <==
10 54.7000
100 52.3920
200 52.0780
300 52.0740
400 52.0197
500 52.1052
600 52.1587
700 52.1381
800 52.1656
900 51.8554
1000 52.0990


==> Data/OPT.RIDNC.M20.E20.P3.dat <==
10 75.0700
100 72.9950
200 72.5810
300 72.7480
400 72.6558
500 72.6940
600 72.7295
700 72.5664
800 72.8669
900 72.4899
1000 72.8121


==> Data/OPT.RIDNC.M20.E20.P4.dat <==
10 92.5500
100 89.9970
200 89.7915
300 89.8283
400 89.6205
500 89.7120
600 89.8390
700 89.7016
800 90.0955
900 89.6176
1000 90.0408


==> Data/OPT.RIDNC.M20.E30.P1.dat <==
10 28.2500
100 26.5960
200 26.5200
300 26.6253
400 26.5888
500 26.6996
600 26.6805
700 26.6081
800 26.6469
900 26.6311
1000 26.6581


==> Data/OPT.RIDNC.M20.E30.P2.dat <==
10 53.7000
100 51.8320
200 51.5175
300 51.4890
400 51.6402
500 51.7634
600 51.5958
700 51.6471
800 51.6526
900 51.7497
1000 51.7947


==> Data/OPT.RIDNC.M20.E30.P3.dat <==
10 77.5200
100 75.0710
200 74.7415
300 74.6820
400 74.8532
500 75.0440
600 74.8118
700 74.9813
800 74.9294
900 75.1741
1000 75.0417


==> Data/OPT.RIDNC.M20.E30.P4.dat <==
10 98.2000
100 96.5340
200 95.9320
300 96.1480
400 96.1162
500 96.3696
600 95.9982
700 96.4283
800 96.3218
900 96.6386
1000 96.4497


==> Data/RACE.M10.N100.E20.P1.dat <==
1 17.642
2 22.003
3 24.029
4 25.613
5 25.981
6 26.72
7 26.556
8 26.963
9 26.976
10 27.19
11 27.164
12 27.592
13 27.291
14 27.59
15 27.497
16 27.848
17 27.531
18 27.405
19 27.588
20 27.852
21 27.781
22 27.652
23 28.028
24 27.687
25 27.977
26 27.593
27 27.73
28 27.812
29 27.553
30 27.864
31 27.62
32 27.957
33 27.978
34 27.963
35 27.814
36 27.969
37 28.12
38 28.061
39 28.092
40 27.977
41 27.973
42 28.068
43 27.897
44 28.052
45 28.062
46 27.925
47 27.87
48 28.05
49 28.129
50 27.927


==> Data/RACE.M10.N1000.E20.P1.dat <==
1 16.7265
2 21.1827
3 23.6566
4 25.2689
5 25.6342
6 26.2082
7 26.2972
8 26.5827
9 26.5699
10 26.7973
11 26.861
12 26.918
13 26.9573
14 27.0922
15 27.1421
16 27.1225
17 27.1384
18 27.187
19 27.1569
20 27.1822
21 27.2421
22 27.1869
23 27.3017
24 27.32
25 27.2685
26 27.362
27 27.3039
28 27.3395
29 27.4421
30 27.3753
31 27.336
32 27.4061
33 27.3606
34 27.3534
35 27.4119
36 27.3683
37 27.4061
38 27.3192
39 27.4382
40 27.4735
41 27.4
42 27.4622
43 27.5031
44 27.4079
45 27.4894
46 27.4726
47 27.5207
48 27.4213
49 27.4528
50 27.489
51 27.3748
52 27.5105
53 27.4944
54 27.4772
55 27.5419
56 27.5024
57 27.5259
58 27.5345
59 27.4867
60 27.5024
61 27.5384
62 27.5888
63 27.5012
64 27.5081
65 27.5531
66 27.5859
67 27.5971
68 27.5432
69 27.488
70 27.5269
71 27.5599
72 27.5111
73 27.5409
74 27.4857
75 27.6
76 27.6077
77 27.5721
78 27.5416
79 27.5308
80 27.5618
81 27.5217
82 27.602
83 27.5737
84 27.5907
85 27.616
86 27.5428
87 27.5774
88 27.5578
89 27.6818
90 27.5578
91 27.5285
92 27.5267
93 27.6194
94 27.638
95 27.4802
96 27.6248
97 27.5448
98 27.612
99 27.5726
100 27.6331
101 27.56
102 27.5357
103 27.5697
104 27.5959
105 27.5402
106 27.6901
107 27.5853
108 27.6194
109 27.6133
110 27.7002
111 27.6312
112 27.5929
113 27.5427
114 27.516
115 27.5728
116 27.6061
117 27.5937
118 27.5924
119 27.5806
120 27.6467
121 27.6141
122 27.6097
123 27.5809
124 27.7012
125 27.59
126 27.6266
127 27.598
128 27.6278
129 27.6725
130 27.5912
131 27.6418
132 27.5553
133 27.6126
134 27.6399
135 27.6588
136 27.6694
137 27.641
138 27.5949
139 27.6369
140 27.6691
141 27.5352
142 27.7034
143 27.6602
144 27.7063
145 27.6166
146 27.642
147 27.6307
148 27.6656
149 27.6688
150 27.6594
151 27.6806
152 27.7184
153 27.7044
154 27.6679
155 27.643
156 27.6525
157 27.6072
158 27.6681
159 27.6606
160 27.599
161 27.6065
162 27.6777
163 27.6758
164 27.6774
165 27.6835
166 27.583
167 27.6489
168 27.6417
169 27.6023
170 27.6808
171 27.6541
172 27.6595
173 27.6257
174 27.6405
175 27.669
176 27.6258
177 27.6036
178 27.6307
179 27.6459
180 27.6582
181 27.6698
182 27.6225
183 27.6165
184 27.6421
185 27.5968
186 27.6657
187 27.7142
188 27.689
189 27.6325
190 27.6735
191 27.6561
192 27.6764
193 27.6884
194 27.6514
195 27.6248
196 27.7142
197 27.5914
198 27.6658
199 27.6206
200 27.5998
201 27.6435
202 27.6124
203 27.6631
204 27.6498
205 27.6131
206 27.6739
207 27.6248
208 27.6564
209 27.7043
210 27.7241
211 27.6275
212 27.6693
213 27.6273
214 27.5803
215 27.7281
216 27.6368
217 27.6853
218 27.6412
219 27.6071
220 27.6997
221 27.6627
222 27.6494
223 27.7276
224 27.599
225 27.6506
226 27.725
227 27.5849
228 27.6083
229 27.6669
230 27.6577
231 27.6362
232 27.6525
233 27.713
234 27.6843
235 27.7573
236 27.7113
237 27.7046
238 27.7238
239 27.7712
240 27.7283
241 27.6394
242 27.7064
243 27.6094
244 27.6393
245 27.7252
246 27.7354
247 27.677
248 27.6742
249 27.7141
250 27.5871
251 27.71
252 27.6834
253 27.6686
254 27.6995
255 27.627
256 27.697
257 27.6783
258 27.6096
259 27.701
260 27.7823
261 27.7011
262 27.694
263 27.6188
264 27.7414
265 27.6579
266 27.6123
267 27.6389
268 27.747
269 27.6989
270 27.6863
271 27.7197
272 27.7132
273 27.6778
274 27.6591
275 27.7309
276 27.6896
277 27.661
278 27.738
279 27.7597
280 27.6551
281 27.6072
282 27.7103
283 27.6812
284 27.7514
285 27.6575
286 27.6468
287 27.7332
288 27.6488
289 27.7649
290 27.614
291 27.6199
292 27.7134
293 27.6804
294 27.6385
295 27.6494
296 27.6227
297 27.7004
298 27.6525
299 27.6607
300 27.6233
301 27.7208
302 27.647
303 27.6856
304 27.7337
305 27.6362
306 27.6326
307 27.6454
308 27.6611
309 27.628
310 27.6945
311 27.7276
312 27.6978
313 27.7053
314 27.7149
315 27.6285
316 27.6614
317 27.6575
318 27.7193
319 27.6826
320 27.6982
321 27.5984
322 27.708
323 27.704
324 27.6655
325 27.6942
326 27.6809
327 27.7259
328 27.7057
329 27.7352
330 27.694
331 27.6601
332 27.7518
333 27.6459
334 27.6938
335 27.7441
336 27.6385
337 27.7362
338 27.747
339 27.6275
340 27.6475
341 27.7224
342 27.7064
343 27.6728
344 27.6701
345 27.6887
346 27.6425
347 27.6992
348 27.7188
349 27.6502
350 27.7291
351 27.7014
352 27.6502
353 27.7396
354 27.6636
355 27.7056
356 27.6442
357 27.6268
358 27.672
359 27.6132
360 27.6615
361 27.6864
362 27.6273
363 27.7168
364 27.6525
365 27.6167
366 27.6319
367 27.6851
368 27.7106
369 27.697
370 27.7333
371 27.614
372 27.6665
373 27.6941
374 27.6723
375 27.7123
376 27.7139
377 27.7599
378 27.7289
379 27.6961
380 27.6803
381 27.7062
382 27.7275
383 27.6945
384 27.6541
385 27.7374
386 27.6656
387 27.6803
388 27.6585
389 27.695
390 27.6807
391 27.731
392 27.6629
393 27.6693
394 27.7473
395 27.7053
396 27.6853
397 27.6896
398 27.6868
399 27.7548
400 27.722
401 27.6952
402 27.6551
403 27.7061
404 27.8123
405 27.6819
406 27.7256
407 27.7225
408 27.7457
409 27.6798
410 27.6378
411 27.7207
412 27.7344
413 27.7086
414 27.7624
415 27.7404
416 27.6908
417 27.7712
418 27.6947
419 27.7287
420 27.6678
421 27.661
422 27.6948
423 27.7114
424 27.7013
425 27.6392
426 27.6931
427 27.7346
428 27.8053
429 27.7489
430 27.733
431 27.751
432 27.7384
433 27.6466
434 27.6517
435 27.7183
436 27.675
437 27.7125
438 27.6906
439 27.6812
440 27.7002
441 27.7022
442 27.7809
443 27.687
444 27.6369
445 27.6793
446 27.658
447 27.6768
448 27.6917
449 27.6778
450 27.7195
451 27.7924
452 27.6628
453 27.6796
454 27.683
455 27.7173
456 27.7312
457 27.7092
458 27.6592
459 27.682
460 27.657
461 27.7127
462 27.7482
463 27.7859
464 27.7652
465 27.6967
466 27.748
467 27.6708
468 27.6335
469 27.6602
470 27.7285
471 27.6747
472 27.6782
473 27.7232
474 27.7783
475 27.7565
476 27.722
477 27.6778
478 27.8038
479 27.7257
480 27.7259
481 27.7134
482 27.7063
483 27.6175
484 27.7062
485 27.7084
486 27.7766
487 27.7246
488 27.7333
489 27.7248
490 27.7238
491 27.8024
492 27.7269
493 27.6799
494 27.7376
495 27.7364
496 27.6974
497 27.6558
498 27.7115
499 27.7577
500 27.6502


==> Data/RACE.M10.N500.E20.P1.dat <==
1 17.5416
2 21.5388
3 24.1458
4 25.037
5 25.6098
6 26.4582
7 26.6098
8 26.4864
9 26.6742
10 26.9246
11 26.9788
12 26.9324
13 27.1148
14 27.144
15 27.137
16 27.196
17 27.259
18 27.3606
19 27.1044
20 27.2442
21 27.3556
22 27.257
23 27.2942
24 27.15
25 27.3238
26 27.3216
27 27.3684
28 27.4146
29 27.4542
30 27.2752
31 27.4224
32 27.559
33 27.488
34 27.4858
35 27.3408
36 27.4664
37 27.4664
38 27.5994
39 27.3182
40 27.478
41 27.5296
42 27.4932
43 27.483
44 27.4532
45 27.5304
46 27.4802
47 27.4872
48 27.469
49 27.592
50 27.5798
51 27.5512
52 27.4934
53 27.6434
54 27.594
55 27.5918
56 27.5396
57 27.5536
58 27.619
59 27.579
60 27.6362
61 27.5694
62 27.5758
63 27.5732
64 27.6302
65 27.662
66 27.6858
67 27.6276
68 27.4796
69 27.5878
70 27.6874
71 27.6128
72 27.579
73 27.5896
74 27.6214
75 27.6476
76 27.6132
77 27.6012
78 27.5622
79 27.6456
80 27.7118
81 27.5908
82 27.6712
83 27.697
84 27.5732
85 27.6392
86 27.6082
87 27.6882
88 27.703
89 27.7302
90 27.7098
91 27.6974
92 27.6924
93 27.69
94 27.739
95 27.6188
96 27.6998
97 27.663
98 27.7606
99 27.6672
100 27.6798
101 27.6412
102 27.727
103 27.7522
104 27.7724
105 27.6252
106 27.5064
107 27.7038
108 27.6482
109 27.6522
110 27.6818
111 27.6948
112 27.688
113 27.6266
114 27.7104
115 27.5908
116 27.7884
117 27.6736
118 27.687
119 27.7116
120 27.6792
121 27.6312
122 27.7746
123 27.631
124 27.6278
125 27.6816
126 27.6512
127 27.7684
128 27.5554
129 27.7586
130 27.7616
131 27.7142
132 27.651
133 27.6792
134 27.674
135 27.6896
136 27.6744
137 27.7458
138 27.6944
139 27.5702
140 27.631
141 27.7044
142 27.721
143 27.6494
144 27.7146
145 27.6118
146 27.7712
147 27.7412
148 27.7262
149 27.7206
150 27.782
151 27.6778
152 27.729
153 27.723
154 27.6142
155 27.6502
156 27.7576
157 27.7054
158 27.7262
159 27.8148
160 27.6994
161 27.6086
162 27.7282
163 27.692
164 27.7186
165 27.6712
166 27.6492
167 27.5946
168 27.7848
169 27.7606
170 27.795
171 27.813
172 27.7502
173 27.7342
174 27.6832
175 27.7262
176 27.7236
177 27.7622
178 27.8242
179 27.745
180 27.6054
181 27.7228
182 27.7048
183 27.688
184 27.8616
185 27.7486
186 27.6854
187 27.8116
188 27.6698
189 27.7232
190 27.6494
191 27.727
192 27.7016
193 27.7994
194 27.7486
195 27.7884
196 27.7714
197 27.8068
198 27.7344
199 27.7998
200 27.702
201 27.8028
202 27.704
203 27.8234
204 27.6936
205 27.6896
206 27.7174
207 27.7676
208 27.7388
209 27.7998
210 27.8196
211 27.7642
212 27.7692
213 27.7734
214 27.7852
215 27.6836
216 27.7212
217 27.7734
218 27.8044
219 27.7598
220 27.7742
221 27.8016
222 27.8244
223 27.6654
224 27.7406
225 27.7106
226 27.776
227 27.7908
228 27.7958
229 27.7406
230 27.781
231 27.784
232 27.7038
233 27.7498
234 27.7834
235 27.7766
236 27.7214
237 27.726
238 27.9206
239 27.607
240 27.8026
241 27.7198
242 27.7046
243 27.7514
244 27.7054
245 27.7452
246 27.7308
247 27.7472
248 27.698
249 27.8714
250 27.8412


==> Data/RACE.M20.E10.P1.dat <==
10 31.7200
100 29.5830
200 29.2045
300 29.1467
400 29.0090
500 28.9760
600 28.9670
700 28.8901
800 28.9354
900 28.9599
1000 28.8844


==> Data/RACE.M20.E10.P2.dat <==
10 46.4900
100 43.7440
200 42.8115
300 42.9777
400 42.6285
500 42.5128
600 42.4618
700 42.3590
800 42.3181
900 42.3612
1000 42.1961


==> Data/RACE.M20.E10.P3.dat <==
10 58.6300
100 55.8980
200 54.8230
300 55.0460
400 54.9465
500 54.6178
600 54.8235
700 54.5996
800 54.5441
900 54.7421
1000 54.3888


==> Data/RACE.M20.E10.P4.dat <==
10 68.1200 
100 65.4640
200 64.3605 
300 64.7203
400 64.6410
500 64.3726
600 64.6368
700 64.4240
800 64.3888
900 64.5834
1000 64.1765


==> Data/RACE.M20.E20.P1.dat <==
10 30.7600
100 27.6200
200 27.7790
300 27.8193
400 27.8342
500 27.7386
600 27.7632
700 27.6173
800 27.6681
900 27.6506
1000 27.6262


==> Data/RACE.M20.E20.P2.dat <==
10 53.8800
100 51.4870
200 51.7995
300 51.5963
400 51.7648
500 51.7058
600 51.7653
700 51.5726
800 51.5211
900 51.7310
1000 51.4918


==> Data/RACE.M20.E20.P3.dat <==
10 73.8700
100 71.7730
200 71.7615
300 71.7973
400 71.8050
500 71.8352
600 71.7535
700 71.5784
800 71.6954
900 71.6624
1000 71.5347


==> Data/RACE.M20.E20.P4.dat <==
10 91.1800
100 88.5470
200 88.5000
300 88.4750
400 88.5832
500 88.5300
600 88.3102
700 88.1159
800 88.6011
900 88.3639
1000 88.2481


==> Data/RACE.M20.E30.P1.dat <==
10 28.5000
100 26.4760
200 26.6450
300 26.6077
400 26.4418
500 26.5884
600 26.4993
700 26.5714
800 26.5470
900 26.6072
1000 26.5602


==> Data/RACE.M20.E30.P2.dat <==
10 52.7800
100 51.3870
200 51.4405
300 51.4147
400 51.1405
500 51.2878
600 51.1393
700 51.1399
800 51.3514
900 51.3538
1000 51.2460


==> Data/RACE.M20.E30.P3.dat <==
10 75.5100
100 73.9950
200 74.0730
300 74.2887
400 74.0382
500 74.0120
600 73.9333
700 73.8604
800 74.1524
900 74.0837
1000 74.1299


==> Data/RACE.M20.E30.P4.dat <==
10 96.3900
100 94.5350
200 94.8390
300 94.8670
400 94.8452
500 94.6216
600 94.5802
700 94.6550
800 94.9250
900 94.9107
1000 94.8184


==> Data/RACE.M20.N100.E20.P1.dat <==
1 19.006
2 22.65
3 24.242
4 24.685
5 25.247
6 25.295
7 25.386
8 25.635
9 25.844
10 26.02
11 25.932
12 25.999
13 25.973
14 26.199
15 26.207
16 26.125
17 26.307
18 26.299
19 26.33
20 26.425
21 26.397
22 26.557
23 26.456
24 26.87
25 26.885
26 26.646
27 26.477
28 26.595
29 26.87
30 26.895
31 26.696
32 26.973
33 26.835
34 27.128
35 26.858
36 26.982
37 27.303
38 27.082
39 26.996
40 27.168
41 27.417
42 27.272
43 27.286
44 27.233
45 27.558
46 27.019
47 27.336
48 27.526
49 27.502
50 27.111
51 27.628
52 27.341
53 27.499
54 27.517
55 27.364
56 27.138
57 27.52
58 26.98
59 27.434
60 27.41
61 27.455
62 27.745
63 27.772
64 27.476
65 27.487
66 27.352
67 27.79
68 27.775
69 27.694
70 27.628
71 27.723
72 27.59
73 27.729
74 27.552
75 27.523
76 27.61
77 27.624
78 27.819
79 27.729
80 27.631
81 27.606
82 27.855
83 27.636
84 27.853
85 27.457
86 27.919
87 27.57
88 27.773
89 27.967
90 27.817
91 28.185
92 27.863
93 27.852
94 27.587
95 27.651
96 27.857
97 27.635
98 27.854
99 27.699
100 27.745


==> Data/RACE.M20.N1000.E20.P1.dat <==
1 19.3479
2 22.4781
3 24.0106
4 24.2601
5 24.5989
6 24.7364
7 24.9573
8 25.135
9 25.2425
10 25.168
11 25.4061
12 25.4097
13 25.4096
14 25.543
15 25.5032
16 25.7128
17 25.5784
18 25.9048
19 25.9992
20 26.012
21 25.9473
22 25.9425
23 26.0826
24 26.0053
25 26.0465
26 26.0683
27 26.0476
28 26.1076
29 26.3715
30 26.274
31 26.3567
32 26.4944
33 26.2623
34 26.366
35 26.3795
36 26.4073
37 26.4276
38 26.4685
39 26.3966
40 26.4685
41 26.429
42 26.3893
43 26.5994
44 26.4494
45 26.7051
46 26.7566
47 26.6428
48 26.7736
49 26.6336
50 26.7211
51 26.7437
52 26.7439
53 26.8228
54 26.6984
55 26.8163
56 26.8364
57 26.7929
58 26.9604
59 26.8482
60 26.8435
61 26.894
62 26.8699
63 26.9746
64 26.9326
65 26.9272
66 26.8851
67 26.9787
68 26.928
69 27.0388
70 26.9321
71 26.9002
72 27.0961
73 26.8834
74 27.0278
75 27.0244
76 26.9323
77 27.0352
78 26.9293
79 27.1475
80 27.0352
81 27.1216
82 27.0581
83 27.0761
84 27.0356
85 27.1965
86 27.0803
87 27.2047
88 27.1484
89 27.164
90 27.1025
91 27.0866
92 27.1959
93 27.2334
94 27.1363
95 27.1625
96 27.2085
97 27.0887
98 27.2394
99 27.2079
100 27.1995
101 27.2331
102 27.2159
103 27.1596
104 27.1725
105 27.1951
106 27.2034
107 27.2094
108 27.2047
109 27.2237
110 27.3689
111 27.2823
112 27.2648
113 27.3555
114 27.259
115 27.3072
116 27.2557
117 27.3117
118 27.335
119 27.3775
120 27.3305
121 27.3204
122 27.3517
123 27.2722
124 27.3802
125 27.283
126 27.3178
127 27.382
128 27.3764
129 27.2681
130 27.4099
131 27.4018
132 27.3568
133 27.2547
134 27.3125
135 27.3715
136 27.3618
137 27.3191
138 27.3904
139 27.3637
140 27.4238
141 27.4552
142 27.3744
143 27.369
144 27.4956
145 27.4567
146 27.4448
147 27.4189
148 27.4445
149 27.3335
150 27.4277
151 27.3925
152 27.4583
153 27.3489
154 27.4043
155 27.445
156 27.4821
157 27.4708
158 27.4934
159 27.541
160 27.447
161 27.4703
162 27.4406
163 27.4707
164 27.4469
165 27.4653
166 27.4888
167 27.4971
168 27.4573
169 27.5069
170 27.4906
171 27.4502
172 27.4526
173 27.5257
174 27.4767
175 27.489
176 27.4538
177 27.554
178 27.4601
179 27.4082
180 27.5017
181 27.5265
182 27.602
183 27.4998
184 27.4554
185 27.4828
186 27.4285
187 27.5904
188 27.5343
189 27.4796
190 27.5477
191 27.5645
192 27.5831
193 27.5226
194 27.5883
195 27.4388
196 27.4787
197 27.5572
198 27.5362
199 27.6242
200 27.5808


==> Data/RACE.M20.N500.E10.P1.dat <==
1 15.8826
2 22.2652
3 24.7846
4 26.3166
5 26.8086
6 27.2656
7 27.4028
8 27.7248
9 27.7142
10 27.775
11 27.918
12 27.9764
13 28.021
14 28.0916
15 28.09
16 28.097
17 28.1512
18 28.1506
19 28.2658
20 28.1626
21 28.3592
22 28.4274
23 28.228
24 28.289
25 28.353
26 28.4378
27 28.4756
28 28.4214
29 28.2804
30 28.5412
31 28.3598
32 28.4008
33 28.5736
34 28.3966
35 28.5128
36 28.486
37 28.5462
38 28.4962
39 28.4082
40 28.4852
41 28.5274
42 28.4528
43 28.554
44 28.5074
45 28.5448
46 28.4302
47 28.576
48 28.5444
49 28.5042
50 28.6078
51 28.666
52 28.5684
53 28.5676
54 28.6938
55 28.52
56 28.6582
57 28.6196
58 28.6056
59 28.6146
60 28.6794
61 28.7384
62 28.677
63 28.6822
64 28.5362
65 28.6644
66 28.8286
67 28.6018
68 28.6648
69 28.5646
70 28.7042
71 28.5052
72 28.7412
73 28.7196
74 28.7936
75 28.7968
76 28.7318
77 28.7822
78 28.7696
79 28.682
80 28.8032
81 28.708
82 28.65
83 28.6456
84 28.5222
85 28.7224
86 28.653
87 28.6614
88 28.5932
89 28.735
90 28.5864
91 28.7134
92 28.7076
93 28.7212
94 28.6742
95 28.7702
96 28.7428
97 28.6544
98 28.6786
99 28.8318
100 28.7308


==> Data/RACE.M20.N500.E10.P4.dat <==
1 32.9712
2 43.2182
3 49.1228
4 53.0104
5 55.6304
6 57.612
7 59.7656
8 60.2828
9 61.3778
10 61.7418
11 62.2472
12 62.9692
13 62.9758
14 63.4628
15 63.5186
16 63.5516
17 63.9158
18 64.033
19 63.9166
20 64.074
21 63.9542
22 64.2716
23 63.8756
24 64.1446
25 63.914
26 64.4306
27 64.3608
28 64.1016
29 64.1544
30 64.1564
31 64.3698
32 64.387
33 64.5772
34 64.4226
35 64.2956
36 64.4314
37 64.3018
38 64.4202
39 64.5124
40 64.0934
41 64.6878
42 64.3014
43 64.2436
44 64.4014
45 64.194
46 64.3184
47 64.4006
48 64.4454
49 64.3882
50 64.4608
51 64.5582
52 64.3792
53 64.4326
54 64.2976
55 64.2754
56 64.2982
57 64.382
58 64.2902
59 64.3832
60 64.167
61 64.5878
62 64.6298
63 64.2582
64 64.3138
65 64.192
66 64.5564
67 64.4268
68 64.4886
69 64.2052
70 64.3304
71 64.5618
72 64.5306
73 64.4736
74 64.522
75 64.4788
76 64.298
77 64.44
78 64.7124
79 64.451
80 64.5978
81 64.2786
82 64.2506
83 64.495
84 64.3822
85 64.5284
86 64.2824
87 64.4766
88 64.2408
89 64.4924
90 64.2542
91 64.491
92 64.406
93 64.4996
94 64.3414
95 64.4314
96 64.4956
97 64.3346
98 64.3042
99 64.328
100 64.4684


==> Data/RACE.M20.N500.E20.P1.dat <==
1 18.7526
2 22.6438
3 23.9476
4 24.4718
5 24.9182
6 24.9206
7 24.8844
8 25.175
9 25.1114
10 25.4168
11 25.2638
12 25.4284
13 25.4858
14 25.6446
15 25.7264
16 25.703
17 25.6914
18 25.8144
19 25.7128
20 25.8874
21 25.9412
22 26.1714
23 26.0654
24 26.0234
25 26.0364
26 26.239
27 25.9996
28 26.3354
29 26.397
30 26.2898
31 26.3544
32 26.3806
33 26.2814
34 26.4908
35 26.2912
36 26.5412
37 26.5198
38 26.5764
39 26.483
40 26.442
41 26.3836
42 26.5364
43 26.4516
44 26.504
45 26.62
46 26.765
47 26.737
48 26.822
49 26.6214
50 26.7816
51 26.6604
52 26.744
53 26.7338
54 26.8604
55 26.8694
56 26.8332
57 26.8578
58 26.7748
59 27.0624
60 26.9098
61 27.137
62 26.9404
63 26.8884
64 26.935
65 26.905
66 26.9784
67 26.8282
68 27.026
69 27.1056
70 26.9898
71 26.9518
72 27.0454
73 27.1444
74 27.1056
75 27.0496
76 27.022
77 27.0996
78 27.0688
79 27.0336
80 27.1922
81 27.1144
82 27.109
83 27.2218
84 27.2276
85 27.3204
86 27.1052
87 27.2248
88 27.248
89 27.2138
90 27.2358
91 27.3266
92 27.2438
93 27.2762
94 27.223
95 27.3666
96 27.1724
97 27.2044
98 27.2716
99 27.2082
100 27.3592


==> Data/RACE.M20.N500.E20.P4.dat <==
1 53.3478
2 65.2408
3 72.5118
4 76.8434
5 80.8722
6 81.7838
7 82.5676
8 83.2472
9 82.8024
10 83.6678
11 83.6068
12 84.2136
13 84.352
14 84.5646
15 85.1892
16 85.0818
17 85.0652
18 85.4618
19 85.0946
20 85.344
21 85.4222
22 85.8822
23 85.6164
24 85.7146
25 85.4134
26 85.742
27 85.8278
28 85.9836
29 86.3202
30 86.1046
31 86.4308
32 86.1342
33 86.1878
34 86.2996
35 86.1644
36 86.6052
37 86.411
38 86.7422
39 86.7164
40 86.3706
41 86.4586
42 86.697
43 86.5944
44 86.5754
45 86.4526
46 86.8652
47 86.9054
48 86.7474
49 86.7408
50 87.1768
51 87.0584
52 86.6668
53 87.175
54 86.9686
55 86.8674
56 87.1132
57 86.901
58 86.8678
59 87.324
60 87.3074
61 87.638
62 87.2474
63 86.9336
64 87.391
65 87.3492
66 87.5714
67 86.7686
68 87.5644
69 87.3058
70 87.4606
71 87.3888
72 87.4416
73 87.5956
74 87.3292
75 87.5156
76 87.5656
77 87.6182
78 87.2906
79 87.3068
80 87.4358
81 87.3858
82 87.4492
83 87.5774
84 87.433
85 87.75
86 87.5622
87 87.4734
88 87.703
89 87.389
90 87.6582
91 87.7016
92 87.672
93 87.961
94 87.3032
95 87.7606
96 87.6124
97 87.755
98 87.6672
99 87.4452
100 87.8136


==> Data/RACE.M20.N500.E30.P1.dat <==
1 19.519
2 21.2932
3 21.8448
4 22.4032
5 22.5958
6 23.065
7 23.0964
8 23.1954
9 23.666
10 23.726
11 23.793
12 23.8776
13 24.2336
14 24.2038
15 24.2554
16 24.3346
17 24.3292
18 24.7604
19 24.7208
20 24.6186
21 24.8594
22 24.8014
23 24.9074
24 24.9894
25 24.9866
26 25.2772
27 25.0254
28 25.129
29 25.3008
30 25.3398
31 25.2314
32 25.366
33 25.4384
34 25.416
35 25.5816
36 25.6068
37 25.5458
38 25.632
39 25.5112
40 25.4594
41 25.7506
42 25.7082
43 25.8446
44 25.7016
45 25.6336
46 25.7862
47 25.7556
48 25.7942
49 25.8024
50 25.9292
51 25.901
52 25.9138
53 25.9984
54 25.9018
55 26.0164
56 26.1308
57 26.1226
58 26.1118
59 26.1048
60 26.1734
61 26.0384
62 25.944
63 26.098
64 26.1132
65 26.2216
66 26.231
67 25.982
68 26.0824
69 26.0638
70 26.03
71 26.1546
72 26.1348
73 26.3388
74 26.13
75 26.276
76 26.2884
77 26.1962
78 26.2372
79 26.1518
80 26.172
81 26.2754
82 26.0254
83 26.3438
84 26.257
85 26.2782
86 26.226
87 26.3682
88 26.1824
89 26.3804
90 26.3272
91 26.2476
92 26.2496
93 26.3226
94 26.2514
95 26.2802
96 26.2462
97 26.3856
98 26.409
99 26.3884
100 26.3602


==> Data/RACE.M20.N500.E30.P4.dat <==
1 63.0802
2 72.0186
3 78.876
4 82.4256
5 84.1902
6 85.7024
7 86.442
8 86.5378
9 87.4646
10 87.9854
11 88.8018
12 88.5412
13 89.0178
14 89.1278
15 89.398
16 89.7032
17 89.5126
18 90.2102
19 90.4262
20 90.3412
21 90.661
22 91.2006
23 90.8888
24 91.078
25 90.9596
26 91.7682
27 91.1242
28 91.5216
29 91.9296
30 91.7544
31 91.6758
32 91.6674
33 91.9992
34 91.4182
35 92.2104
36 92.1384
37 92.4456
38 92.5676
39 92.4178
40 92.1572
41 92.5962
42 92.8042
43 92.8212
44 92.7856
45 92.3498
46 92.833
47 92.716
48 92.7152
49 92.9152
50 92.6648
51 92.9774
52 92.8462
53 93.395
54 92.8218
55 93.2066
56 93.6316
57 93.3898
58 93.3794
59 93.3856
60 93.2918
61 92.9864
62 93.0492
63 93.0768
64 93.2874
65 93.8266
66 93.4482
67 93.5068
68 93.4576
69 93.3598
70 93.5014
71 93.4656
72 93.6358
73 93.8456
74 93.7268
75 93.6712
76 93.8082
77 93.5594
78 93.7196
79 93.9784
80 93.6742
81 93.5048
82 93.0306
83 93.7796
84 93.3904
85 93.6456
86 93.6632
87 94.145
88 93.938
89 94.0806
90 93.7918
91 93.658
92 93.4874
93 93.759
94 93.9792
95 94.0888
96 94.02
97 94.124
98 93.9996
99 93.897
100 93.9754


==> Data/RvsC.TimeRatio.M10.N500.E10.dat <==
1 2.16539050535988
2 3.40843023255814
3 4.75706214689266
4 6.4103299856528
5 8.53932584269663
6 10.8553719008264
7 13.3324287652646
8 15.7071524966262
9 17.8344827586207
10 20.5123626373626
11 24.3324213406293
12 25.8948751642576
13 29.1646903820817
14 31.7869281045752
15 34.5
16 38.8724226804124
17 42.8874172185431
18 45.1864406779661
19 48.6719576719577
20 51.1653439153439
21 53.5328282828283
22 63.500693481276
23 64.7650130548303
24 66.2559681697613
25 71.3632760898283
26 75.1530479896239
27 80.7310704960836
28 80.8630490956072
29 84.8777777777778
30 92.9410256410256
31 96.3976531942634
32 97.655303030303
33 102.899618805591
34 100.48198757764
35 110.148527528809
36 107.325953259533
37 120.31011826544
38 114.245591939547
39 119.338481338481
40 125.538860103627
41 129.240979381443
42 133.08322496749
43 132.973451327434
44 140.864102564103
45 140.905491698595
46 146.311454311454
47 143.519417475728
48 155.960784313725
49 157.853688029021
50 153.857825567503
51 157.193509615385
52 163.065270935961
53 163.217233009709
54 164.334541062802
55 174.750933997509
56 185.949481865285
57 188.468549422336
58 185.409147095179
59 175.763341067285
60 188.929594272076
61 192.266265060241
62 200.565483476132
63 197.916967509025
64 214.487341772152
65 206.064056939502
66 212.923913043478
67 218.572792362769
68 215.904191616766
69 225.034855769231
70 219.200708382527
71 229.166865315852
72 234.964285714286
73 231.080985915493
74 239.326650943396
75 236.835227272727
76 240.670103092783
77 244.160839160839
78 241.964611872146
79 249.026195899772
80 250.564131668558
81 252.519058295964
82 254.324414715719
83 258.155973451327
84 269.840277777778
85 266.664399092971
86 271.765909090909
87 280.398169336384
88 274.39485458613
89 277.332589285714
90 288.986440677966
91 286.608305274972
92 300.859531772575
93 304.917233560091
94 295.499474237645
95 292.352754237288
96 304.990909090909
97 309.141097424412
98 321.208428246014
99 317.049717514124
100 320.552572706935


==> Data/RvsC.TimeRatio.M10.N500.E20.dat <==
1 2.34621099554235
2 3.80986937590711
3 5.50490883590463
4 7.31734837799718
5 9.74233983286908
6 11.404600811908
7 13.1073825503356
8 15.4430051813471
9 18.3961290322581
10 20.5564102564103
11 22.3854818523154
12 25.646517739816
13 28.6015831134565
14 30.4611260053619
15 32.5903141361256
16 34.4552429667519
17 37.8111979166667
18 39.2114427860697
19 43.1338582677165
20 45.2411616161616
21 50.789402173913
22 48.1474597273854
23 54.142144638404
24 55.7591240875912
25 58.1506329113924
26 61.0559796437659
27 66.6216216216216
28 67.6238993710692
29 69.7918719211823
30 72.2129963898917
31 75.4159402241594
32 77.3127229488704
33 82.5473053892216
34 81.1295399515739
35 90.8746898263027
36 88.329312424608
37 95.5493827160494
38 97.1660329531052
39 95.7246376811594
40 97.561320754717
41 101.655131264916
42 104.926627218935
43 107.547305389222
44 112.893921334923
45 118.832313341493
46 116.057457212714
47 121.7747318236
48 122.21266427718
49 128.80119760479
50 126.815914489311
51 135.232974910394
52 135.006053268765
53 138.271375464684
54 139.491082045184
55 142.363636363636
56 147.365196078431
57 148.539855072464
58 142.415051311288
59 154.279670975323
60 152.944964871194
61 148.088036117381
62 159.161104718067
63 162.861209964413
64 169.908323281062
65 165.331367924528
66 157.023411371237
67 171.202325581395
68 169.916666666667
69 181.104895104895
70 180.696759259259
71 171.807439824945
72 176.467869222097
73 188.988636363636
74 188.465063001145
75 189.818390804598
76 188.418812989922
77 186.469813391877
78 191.991160220994
79 194.597587719298
80 192.011840688913
81 195.708423326134
82 196.641025641026
83 194.623529411765
84 214.588306942753
85 218.680672268908
86 229.748786407767
87 224.679200940071
88 225.945348837209
89 230.53596287703
90 228.964571428571
91 231.598173515982
92 233.677676537585
93 235.206779661017
94 238.513053348468
95 231.843715846995
96 243.610227272727
97 250.897347174164
98 244.349384098544
99 250.556424581006
100 258.263096623981


==> Data/RvsC.TimeRatio.M10.N500.E30.dat <==
1 2.55454545454545
2 3.94962962962963
3 5.96439169139466
4 7.57058823529412
5 9.55714285714286
6 11.7757404795487
7 13.4131326949384
8 15.372905027933
9 17.2712100139082
10 19.090782122905
11 21.0710382513661
12 23.5567715458276
13 25.6168741355463
14 26.3401639344262
15 28.7254098360656
16 31.0743801652893
17 32.736
18 36.7503429355281
19 36.6381842456609
20 39.2820855614973
21 42.5514511873351
22 44.5873015873016
23 50.3319268635724
24 49.0401606425703
25 51.1771653543307
26 54.2174496644295
27 55.4593175853018
28 59.4650856389987
29 59.974801061008
30 63.0767160161507
31 67.8
32 70.2194787379973
33 71.5163826998689
34 74.8899204244032
35 75.4753246753247
36 77.2970550576184
37 81.003821656051
38 83.0716112531969
39 87.4547770700637
40 86.4581724581725
41 89.8922686945501
42 90.515923566879
43 97.107001321004
44 95.4955185659411
45 96.5121638924456
46 101.638569604087
47 107.542199488491
48 105.835249042146
49 106.19375
50 114.023746701847
51 116.660280970626
52 111.773869346734
53 116.340852130326
54 117.40098400984
55 123.694339622642
56 119.014796547472
57 123.45625
58 124.884711779449
59 129.982097186701
60 129.361567635904
61 131.820480404551
62 133.277987421384
63 137.698841698842
64 137.915510718789
65 138.894417475728
66 143.916666666667
67 143.821951219512
68 149.025798525799
69 150.988984088127
70 156.39603960396
71 153.47242206235
72 152.984299516908
73 152.537997587455
74 157.839416058394
75 158.375592417062
76 163.078823529412
77 160.780116959064
78 169.495828367104
79 170.305352798054
80 175.141990291262
81 173.955710955711
82 171.133876600698
83 173.67619047619
84 176.863744075829
85 176.377358490566
86 183.879032258065
87 186.194152046784
88 180.066437571592
89 181.498837209302
90 193.070658682635
91 189.215041128085
92 183.433638443936
93 187.727891156463
94 190.923428571429
95 199.876157407407
96 206.615384615385
97 205.965277777778
98 201.979545454545
99 205.576923076923
100 212.077277970012


==> Data/RvsC.TimeRatio.M20.N500.E10.dat <==
1 2.32847778587036
2 4.36132674664785
3 7.36350877192982
4 10.348623853211
5 14.1714485654304
6 18.3337921541638
7 22.1474947071277
8 26.9508532423208
9 31.060522696011
10 37.3033863165169
11 44.677304964539
12 48.6852861035422
13 55.5143056524773
14 61.6238723108952
15 68.3180555555555
16 75.168840082361
17 79.5020215633423
18 87.1609589041096
19 93.802205375603
20 97.3177506775068
21 102.214477211796
22 108.074098798398
23 117.445191661063
24 123.120819112628
25 127.8374836173
26 133.077702702703
27 137.940824468085
28 145.293640054127
29 151.559786239145
30 153.381361533377
31 157.788537549407
32 173.019116677653
33 175.95729303548
34 178.07455853499
35 185.007978723404
36 188.425657894737
37 198.228971962617
38 203.87952600395
39 208.317470664928
40 214.90963060686
41 220.145236508994
42 228.879839786382
43 232.272306675479
44 241.519420671494
45 246.214005235602
46 255.979672131148
47 258.308681672026
48 264.949709864603
49 267.609865470852
50 276.899484536082
51 280.055989583333
52 286.13402732596
53 295.687823834197
54 303.936848958333
55 314.305665349144
56 314.068633739577
57 328.160130718954
58 328.836575875486
59 332.369854338189
60 336.364491844417
61 343.37084398977
62 357.469824789098
63 357.59157626037
64 372.891839378238
65 376.50356448477
66 380.915057915058
67 391.899170389279
68 392.032339885859
69 403.099486521181
70 430.460534898891
71 415.725983236622
72 424.855867346939
73 415.168823166975
74 433.807740324594
75 430.094886013555
76 448.244500314268
77 450.281924737816
78 448.74922408442
79 459.718611987382
80 463.050711193568
81 476.276702061212
82 467.935072815534
83 490.006222775358
84 487.747852760736
85 493.856441717791
86 500.339285714286
87 511.823204419889
88 516.911014312383
89 518.194275274056
90 516.868742368742
91 532.446460980036
92 547.417846153846
93 552.480804387569
94 543.977562158884
95 558.06051527861
96 573.772246421904
97 564.97395517868
98 580.897058823529
99 581.027644230769
100 585.977094635322


==> Data/RvsC.TimeRatio.M20.N500.E20.dat <==
1 2.55965292841649
2 4.7990230286113
3 7.47868623340322
4 10.479606188467
5 13.0208188757807
6 16.6099585062241
7 20.745205479452
8 25.1888888888889
9 28.6520547945205
10 32.1259515570934
11 36.6573230553609
12 41.3589743589744
13 44.3141891891892
14 49.7644263408011
15 53.179806362379
16 59.5235457063712
17 63.2350457424349
18 66.1754855994642
19 71.538938662991
20 73.7287798408488
21 78.4211590296496
22 85.1064846416382
23 89.7874828060523
24 90.991847826087
25 93.0808283233133
26 99.2305084745763
27 103.623489932886
28 104.809619238477
29 113.96535326087
30 112.259087904825
31 120.743050847458
32 123.698602794411
33 130.136827773996
34 131.468388851122
35 139.254915254237
36 144.75
37 143.178785857238
38 153.038043478261
39 155.051851851852
40 159.757171447632
41 161.497989276139
42 163.362860892388
43 167.889185580774
44 170.434956637759
45 176.88955026455
46 181.39268788084
47 191.298397863818
48 196.216745442269
49 197.138743455497
50 199.838899803536
51 205.110816191108
52 209.620758483034
53 213.307947019868
54 214.576671035387
55 219.786451612903
56 222.330480579328
57 237.827885256838
58 228.840719332049
59 245.174802110818
60 247.391558441558
61 256.372262773723
62 247.898891063275
63 257.619109102647
64 266.113756613757
65 257.685421994885
66 267.004542504867
67 264.026248399488
68 268.726001271456
69 275.484483850538
70 277.729487179487
71 283.195198989261
72 296.740493662442
73 299.104330708661
74 308.39880952381
75 315.175216522318
76 312.302597402597
77 308.72639068564
78 319.213497728748
79 325.426640926641
80 325.375647668394
81 331.707692307692
82 336.337645536869
83 347.636653895275
84 348.676074406671
85 358.568704799474
86 353.789743589744
87 376.059817945384
88 361.027131782946
89 371.443433029909
90 374.867838541667
91 385.490070467649
92 379.16249197174
93 387.542659974906
94 393.173436492585
95 391.054579673777
96 401.238881829733
97 395.593316519546
98 401.864898989899
99 405.634627625716
100 407.374123645634


==> Data/RvsC.TimeRatio.M20.N500.E30.dat <==
1 2.49388048956084
2 4.54590395480226
3 7.09287709497207
4 9.67723749119098
5 12.3006993006993
6 14.6535541752933
7 17.8375
8 20.9944055944056
9 23.7775453277545
10 27.0402219140083
11 29.2253044654939
12 32.5673076923077
13 36.0172413793103
14 39.5892608089261
15 40.5597269624573
16 47.5324041811847
17 49.08125
18 51.066392881588
19 56.3166552433173
20 59.1557719054242
21 61.6585872576177
22 66.678231292517
23 70.0619345859429
24 73.2891483516484
25 74.797537619699
26 79.464016449623
27 82.1521739130435
28 86.7660167130919
29 86.4596610169491
30 90.5554785020805
31 95.3503184713376
32 96.6484593837535
33 100.179830747532
34 106.270114942529
35 109.598469032707
36 106.822751322751
37 115.66301369863
38 116.481919332406
39 119.860192837466
40 119.635262449529
41 124.176991150442
42 135.574895977809
43 137.689824561404
44 135.482377332412
45 138.552505147564
46 139.422133863486
47 144.166444740346
48 143.467871485944
49 148.868263473054
50 153.705026455026
51 156.038157894737
52 152.89900990099
53 160.863905325444
54 163.581518151815
55 166.543010752688
56 171.480987324883
57 173.100196463654
58 188.772820864791
59 183.793056501021
60 190.365229110512
61 193.659029649596
62 195.677160080375
63 200.668221185876
64 204.761937716263
65 201.841677943166
66 203.933512424446
67 218.075613079019
68 212.395764394441
69 212.483266398929
70 217.615486432826
71 221.580405405405
72 215.932801064538
73 225.069225496916
74 231.539682539683
75 234.121336059986
76 236.869595058339
77 237.608071135431
78 240.335153583618
79 241.169684775319
80 250.405585106383
81 248.714011516315
82 257.180392156863
83 252.25
84 250.420720151611
85 261.662337662338
86 256.224595469256
87 266.248217757615
88 267.268434670116
89 271.579493835172
90 272.936828806064
91 265.37507827176
92 283.755326016785
93 282.236363636364
94 288.813256851498
95 285.816560509554
96 283.898742138365
97 293.752708731676
98 298.215636822194
99 295.001899936669
100 301.654996817314

